Portability and Scalability Evaluation of Large-Scale Statistical Modeling and Prediction Software through HPC-Ready Containers

HPC-based applications often have complex workflows with many software dependencies that hinder their portability on contemporary HPC architectures. In addition, these applications often require extraordinary efforts to deploy and execute at performance potential on new HPC systems, while the users expert in these applications generally have less expertise in HPC and related technologies. This paper provides a dynamic solution that facilitates containerization for transferring HPC software onto diverse parallel systems. The study relies on the HPC Workflow as a Service (HPCWaaS) paradigm proposed by the EuroHPC eFlows4HPC project. It offers to deploy workflows through containers tailored for any of a number of specific HPC systems. Traditional container image creation tools rely on OS system packages compiled for generic architecture families (x86\_64, amd64, ppc64, ...) and specific MPI or GPU runtime library versions. The containerization solution proposed in this paper leverages HPC Builders such as Spack or Easybuild and multi-platform builders such as buildx to create a service for automating the creation of container images for the software specific to each hardware architecture, aiming to sustain the overall performance of the software. We assess the efficiency of our proposed solution for porting the geostatistics ExaGeoStat software on various parallel systems while preserving the computational performance. The results show that the performance of the generated images is comparable with the native execution of the software on the same architectures. On the distributed-memory system, the containerized version can scale up to 256 nodes without impacting performance.

==> sample.json <==
{
    "machine": {
         "platform": "linux/amd64", "architecture": "skylake", "container_engine": "singularity", "mpi":"openmpi@4.0.1" 
         },
    "workflow":"kaust", 
    "step_id" :"exageostat"
}

==> sample_commands.txt <==
$> cic_cli https://eflows4hpc.bsc.es build exageostat_request.json
Response:
{"id":"f1f4699b-9048-4ecc-aff3-1c689b855adc"}

$> cic_cli https://eflows4hpc.bsc.es status f1f4699b-9048-4ecc-aff3-1c689b855adc
Response:
{"filename":"reduce_order_model_sandybridge.sif", "image_id":"ghcr.io/eflows4hpc/reduce_order_model_sandybridge", "message":null,"status":"FINISHED"}

$> cic_cli https://eflows4hpc.bsc.es download exageostat_skylake.sif
Response:
Resolving eflows4hpc.bsc.es (eflows4hpc.bsc.es)... 84.88.52.251
Connecting to eflows4hpc.bsc.es (eflows4hpc.bsc.es)|84.88.52.251|:443... connected.
HTTP request sent, awaiting response... 200 OK
Length: 2339000320 (2.2G) [application/octet-stream]
Saving to: ‘exageostat_skylake.sif’

exageostat_skylake.sif        0%[                          ]   4.35M   550KB/s    eta 79m 0s

